Constraining baryon annihilation in the hadronic phase of heavy-ion collisions via event-by-event fluctuations

We point out that the variance of net-baryon distribution normalized by the Skellam distribution baseline, $\kappa_2[B-\bar{B}]/\langle B+\bar{B}\rangle$, is sensitive to the possible modification of (anti)baryon yields due to $B\bar{B}$ annihilation in the hadronic phase. The corresponding measurements can thus place stringent limits on the magnitude of the $B\bar{B}$ annihilation and its inverse reaction. We perform Monte Carlo simulations of the hadronic phase in Pb-Pb collisions at the LHC via the recently developed subensemble sampler + UrQMD afterburner and show that the effect survives in net-proton fluctuations, which are directly accessible experimentally. The available experimental data of the ALICE Collaboration on net-proton fluctuations disfavors a notable suppression of (anti)baryon yields in $B\bar{B}$ annihilations predicted by the present version of UrQMD if only global baryon conservation is incorporated. On the other hand, the annihilations improve the data description when local baryon conservation is imposed. The two effects can be disentangled by measuring $\kappa_2[B+\bar{B}]/\langle B+\bar{B}\rangle$, which at the LHC is notably suppressed by annihilations but virtually unaffected by baryon number conservation.

==> PLB/reply.txt <==
We thank the referee for a positive assessment of our work and useful remarks. In the revised version we have incorporated these remarks. We also attach a PDF file where all the changes are marked in blue color.

Referee:
1) There is a typo on page 4. First paragraph of Local Baryon conservation. It should be affect, not effect.

Answer: 
Corrected


Referee: 
2) You already cite the importance of looking at centrality dependence. However, is there a reason why we shouldn't be interested in other pt-cuts? Even when (as far as I know) there is no data, there may be theoretical interest for such predictions, specially when it is known that the inclusion of annihilation imprints in the pt spectra. This is something the authors themselves noted in page 2.

Answer:
We agree. We have added the corresponding paragraph on page 5 just before the summary: "Here we discussed the fluctuations either in $p_T$-integrated acceptance as function of rapidity cut or in the acceptance where the measurements of proton fluctuations have been performed by the ALICE Collaboration. The analysis can be further supplemented by systematic analysis of fluctuations as function of transverse momentum cuts, given the sizable imprint of annihilations on the $p_T$ spectra."


Referee:
3) More of an optional style suggestion, more than a comment about the quality of the work. In the inclusion of 1/(1-alpha) factor in page 3, I think a sentence or two expanding on the explanation physical context, as well as generally on the ideas of the modelling of local baryon conservation, would greatly enhance the clarity of the presentation.

Answer:
We agree. We have expanded the corresponding paragraph to enhance the clarity of the presentation.

